Reconstruction of Videos Taken by a Non-Regular Sampling Sensor

Recently, it has been shown that a high resolution image can be obtained without the usage of a high resolution sensor. The main idea has been that a low resolution sensor is covered with a non-regular sampling mask followed by a reconstruction of the incomplete high resolution image captured this way. In this paper, a multi-frame reconstruction approach is proposed where a video is taken by a non-regular sampling sensor and fully reconstructed afterwards. By utilizing the temporal correlation between neighboring frames, the reconstruction quality can be further enhanced. Compared to a state-of-the-art single-frame reconstruction approach, this leads to a visually noticeable gain in PSNR of up to 1.19 dB on average.

==> images/cross_check_test.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cross_check_test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{318.56738281bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39940238)%
    \put(0.50023857,0.35044253){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{projection}}}%
    \put(0.4973907,0.16186585){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{back-projection}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cross_check_test.pdf}}%
    \put(0.82740035,0.00697091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_t[m,n]$}}}%
    \put(0.17279531,0.00697091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{t-1}[m,n]$}}}%
  \end{picture}%
\endgroup%


==> images/mf2_all_frames_3_vids.pgf <==
% This file has been created by Matfig2PGF v0.3.9
\begin{pgfpicture}
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{1.25945cm}{1.02115cm}}{\pgfpoint{6.837cm}{4.50507cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % Grid
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfsetdash{{\pgflinewidth}{0.5mm}}{0pt}
    \foreach \x in {1.39093,2.70573,4.02054,5.33535,6.65016,7.96496}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.02115cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.52622cm}}
    }
    \foreach \y in {1.39657,2.14742,2.89826,3.64911,4.39996,5.1508}
    {
      \pgfpathmoveto{\pgfpoint{1.25945cm}{\y cm}}\pgfpathlineto{\pgfpoint{8.09644cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \x in {1.39093,2.70573,4.02054,5.33535,6.65016,7.96496}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.02115cm}}\pgfpathlineto{\pgfpoint{\x cm}{1.0662cm}}
      \pgfpathmoveto{\pgfpoint{\x cm}{5.52622cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.48117cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \y in {1.39657,2.14742,2.89826,3.64911,4.39996,5.1508}
    {
      \pgfpathmoveto{\pgfpoint{1.25945cm}{\y cm}}\pgfpathlineto{\pgfpoint{1.32782cm}{\y cm}}
      \pgfpathmoveto{\pgfpoint{8.09644cm}{\y cm}}\pgfpathlineto{\pgfpoint{8.02807cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{1.25945cm}{1.02115cm}}{\pgfpoint{6.837cm}{4.50507cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=1.39093cm,y=0.92115cm,top]{$0$}
    \pgftext[x=2.70573cm,y=0.92115cm,top]{$20$}
    \pgftext[x=4.02054cm,y=0.92115cm,top]{$40$}
    \pgftext[x=5.33535cm,y=0.92115cm,top]{$60$}
    \pgftext[x=6.65016cm,y=0.92115cm,top]{$80$}
    \pgftext[x=7.96496cm,y=0.92115cm,top]{$100$}
  \end{pgfscope}
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=1.15945cm,y=1.39657cm,right]{$0$}
    \pgftext[x=1.15945cm,y=2.14742cm,right]{$0.2$}
    \pgftext[x=1.15945cm,y=2.89826cm,right]{$0.4$}
    \pgftext[x=1.15945cm,y=3.64911cm,right]{$0.6$}
    \pgftext[x=1.15945cm,y=4.39996cm,right]{$0.8$}
    \pgftext[x=1.15945cm,y=5.1508cm,right]{$1$}
  \end{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[top,x=4.66382cm,y=0.387624cm,rotate=0]{Frame number}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[bottom,x=0.482515cm,y=3.23145cm,rotate=90]{PSNR gain [dB]}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.25945cm}{1.02115cm}}{\pgfpoint{6.837cm}{4.50507cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.457/1.384,1.522/1.413,1.588/1.359,1.654/1.372,1.720/1.397,1.785/1.390,1.851/1.398,1.917/1.412,1.983/1.379
,2.048/1.385,2.114/1.404,2.180/1.395,2.246/1.430,2.311/1.470,2.377/1.475,2.443/1.507,2.509/1.534,2.574/1.542,2.640/1.607
,2.706/1.597,2.771/1.649,2.837/1.611,2.903/1.681,2.969/1.675,3.034/1.719,3.100/1.691,3.166/1.681,3.232/1.692,3.297/1.724
,3.363/1.673,3.429/1.731,3.495/1.740,3.560/1.741,3.626/1.735,3.692/1.771,3.758/1.762,3.823/1.706,3.889/1.686,3.955/1.788
,4.021/1.743,4.086/1.713,4.152/1.707,4.218/1.924,4.284/2.027,4.349/2.100,4.415/2.080,4.481/2.182,4.546/2.106,4.612/2.440
,4.678/2.484,4.744/2.554,4.809/2.733,4.875/2.950,4.941/2.900,5.007/3.086,5.072/3.249,5.138/3.772,5.204/3.681,5.270/3.705
,5.335/3.729,5.401/3.916,5.467/4.182,5.533/4.385,5.598/4.289,5.664/4.424,5.730/4.762,5.796/4.919,5.861/4.821,5.927/5.095
,5.993/4.955,6.058/5.112,6.124/4.959,6.190/4.957,6.256/4.960,6.321/5.108,6.387/5.311,6.453/5.171,6.519/5.135,6.584/5.303
,6.650/5.056,6.716/5.275,6.782/4.716,6.847/5.093,6.913/5.168,6.979/5.066,7.045/5.308,7.110/5.186,7.176/5.188,7.242/5.180
,7.308/5.077,7.373/5.033,7.439/5.011,7.505/4.878,7.571/4.911,7.636/4.976,7.702/5.069,7.768/4.921,7.833/4.859,7.899/4.892
,7.965/3.535}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{1.50pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.457/1.384,1.522/1.413,1.588/1.359,1.654/1.372,1.720/1.397,1.785/1.390,1.851/1.398,1.917/1.412,1.983/1.379
,2.048/1.385,2.114/1.404,2.180/1.395,2.246/1.430,2.311/1.470,2.377/1.475,2.443/1.507,2.509/1.534,2.574/1.542,2.640/1.607
,2.706/1.597,2.771/1.649,2.837/1.611,2.903/1.681,2.969/1.675,3.034/1.719,3.100/1.691,3.166/1.681,3.232/1.692,3.297/1.724
,3.363/1.673,3.429/1.731,3.495/1.740,3.560/1.741,3.626/1.735,3.692/1.771,3.758/1.762,3.823/1.706,3.889/1.686,3.955/1.788
,4.021/1.743,4.086/1.713,4.152/1.707,4.218/1.924,4.284/2.027,4.349/2.100,4.415/2.080,4.481/2.182,4.546/2.106,4.612/2.440
,4.678/2.484,4.744/2.554,4.809/2.733,4.875/2.950,4.941/2.900,5.007/3.086,5.072/3.249,5.138/3.772,5.204/3.681,5.270/3.705
,5.335/3.729,5.401/3.916,5.467/4.182,5.533/4.385,5.598/4.289,5.664/4.424,5.730/4.762,5.796/4.919,5.861/4.821,5.927/5.095
,5.993/4.955,6.058/5.112,6.124/4.959,6.190/4.957,6.256/4.960,6.321/5.108,6.387/5.311,6.453/5.171,6.519/5.135,6.584/5.303
,6.650/5.056,6.716/5.275,6.782/4.716,6.847/5.093,6.913/5.168,6.979/5.066,7.045/5.308,7.110/5.186,7.176/5.188,7.242/5.180
,7.308/5.077,7.373/5.033,7.439/5.011,7.505/4.878,7.571/4.911,7.636/4.976,7.702/5.069,7.768/4.921,7.833/4.859,7.899/4.892
,7.965/3.535}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.25945cm}{1.02115cm}}{\pgfpoint{6.837cm}{4.50507cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.457/2.506,1.522/3.234,1.588/3.441,1.654/3.528,1.720/3.298,1.785/3.470,1.851/3.561,1.917/3.573,1.983/3.535
,2.048/3.378,2.114/3.371,2.180/3.587,2.246/3.311,2.311/3.350,2.377/3.329,2.443/3.354,2.509/3.451,2.574/3.564,2.640/3.509
,2.706/3.457,2.771/3.588,2.837/3.342,2.903/3.389,2.969/3.416,3.034/3.442,3.100/3.325,3.166/3.433,3.232/3.450,3.297/3.422
,3.363/3.322,3.429/3.442,3.495/3.455,3.560/3.258,3.626/3.312,3.692/3.620,3.758/3.177,3.823/3.228,3.889/3.620,3.955/3.289
,4.021/3.310,4.086/3.316,4.152/3.227,4.218/3.312,4.284/3.221,4.349/3.236,4.415/3.205,4.481/3.067,4.546/3.249,4.612/3.326
,4.678/3.235,4.744/3.433,4.809/3.112,4.875/3.222,4.941/3.352,5.007/3.214,5.072/3.456,5.138/3.225,5.204/3.433,5.270/3.324
,5.335/3.467,5.401/3.463,5.467/3.163,5.533/3.287,5.598/3.326,5.664/3.151,5.730/3.151,5.796/3.327,5.861/3.358,5.927/3.223
,5.993/3.158,6.058/3.361,6.124/3.171,6.190/3.227,6.256/3.242,6.321/3.256,6.387/3.226,6.453/3.076,6.519/3.260,6.584/3.360
,6.650/3.268,6.716/3.254,6.782/3.280,6.847/2.999,6.913/3.085,6.979/3.023,7.045/3.191,7.110/3.112,7.176/3.298,7.242/3.217
,7.308/3.332,7.373/3.246,7.439/3.211,7.505/3.395,7.571/3.291,7.636/3.166,7.702/3.164,7.768/3.417,7.833/3.523,7.899/3.380
,7.965/2.641}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-1.50pt}{-1.50pt}}{\pgfpoint{3.00pt}{3.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.457/2.506,1.522/3.234,1.588/3.441,1.654/3.528,1.720/3.298,1.785/3.470,1.851/3.561,1.917/3.573,1.983/3.535
,2.048/3.378,2.114/3.371,2.180/3.587,2.246/3.311,2.311/3.350,2.377/3.329,2.443/3.354,2.509/3.451,2.574/3.564,2.640/3.509
,2.706/3.457,2.771/3.588,2.837/3.342,2.903/3.389,2.969/3.416,3.034/3.442,3.100/3.325,3.166/3.433,3.232/3.450,3.297/3.422
,3.363/3.322,3.429/3.442,3.495/3.455,3.560/3.258,3.626/3.312,3.692/3.620,3.758/3.177,3.823/3.228,3.889/3.620,3.955/3.289
,4.021/3.310,4.086/3.316,4.152/3.227,4.218/3.312,4.284/3.221,4.349/3.236,4.415/3.205,4.481/3.067,4.546/3.249,4.612/3.326
,4.678/3.235,4.744/3.433,4.809/3.112,4.875/3.222,4.941/3.352,5.007/3.214,5.072/3.456,5.138/3.225,5.204/3.433,5.270/3.324
,5.335/3.467,5.401/3.463,5.467/3.163,5.533/3.287,5.598/3.326,5.664/3.151,5.730/3.151,5.796/3.327,5.861/3.358,5.927/3.223
,5.993/3.158,6.058/3.361,6.124/3.171,6.190/3.227,6.256/3.242,6.321/3.256,6.387/3.226,6.453/3.076,6.519/3.260,6.584/3.360
,6.650/3.268,6.716/3.254,6.782/3.280,6.847/2.999,6.913/3.085,6.979/3.023,7.045/3.191,7.110/3.112,7.176/3.298,7.242/3.217
,7.308/3.332,7.373/3.246,7.439/3.211,7.505/3.395,7.571/3.291,7.636/3.166,7.702/3.164,7.768/3.417,7.833/3.523,7.899/3.380
,7.965/2.641}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.25945cm}{1.02115cm}}{\pgfpoint{6.837cm}{4.50507cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.457/2.494,1.522/3.004,1.588/3.065,1.654/3.080,1.720/3.168,1.785/3.114,1.851/2.995,1.917/2.926,1.983/2.965
,2.048/2.990,2.114/2.961,2.180/3.122,2.246/3.018,2.311/3.033,2.377/3.114,2.443/3.065,2.509/3.084,2.574/3.175,2.640/3.035
,2.706/3.110,2.771/3.130,2.837/3.156,2.903/3.261,2.969/3.263,3.034/3.119,3.100/3.407,3.166/3.141,3.232/3.245,3.297/3.335
,3.363/3.322,3.429/3.246,3.495/3.262,3.560/3.378,3.626/3.377,3.692/3.301,3.758/3.350,3.823/3.464,3.889/3.425,3.955/3.309
,4.021/3.347,4.086/3.389,4.152/3.410,4.218/3.413,4.284/3.398,4.349/3.405,4.415/3.570,4.481/3.611,4.546/3.461,4.612/3.511
,4.678/3.454,4.744/3.431,4.809/3.524,4.875/3.412,4.941/3.493,5.007/3.560,5.072/3.482,5.138/3.414,5.204/3.526,5.270/3.402
,5.335/3.476,5.401/3.551,5.467/3.579,5.533/3.391,5.598/3.469,5.664/3.527,5.730/3.525,5.796/3.433,5.861/3.530,5.927/3.592
,5.993/3.507,6.058/3.574,6.124/3.485,6.190/3.572,6.256/3.545,6.321/3.523,6.387/3.597,6.453/3.612,6.519/3.524,6.584/3.592
,6.650/3.497,6.716/3.555,6.782/3.596,6.847/3.550,6.913/3.610,6.979/3.532,7.045/3.468,7.110/3.563,7.176/3.525,7.242/3.516
,7.308/3.668,7.373/3.666,7.439/3.579,7.505/3.555,7.571/3.563,7.636/3.599,7.702/3.623,7.768/3.601,7.833/3.675,7.899/3.603
,7.965/2.762}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathmoveto{\pgfpoint{1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-0.00pt}{-2.00pt}}\pgfpathclose\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.457/2.494,1.522/3.004,1.588/3.065,1.654/3.080,1.720/3.168,1.785/3.114,1.851/2.995,1.917/2.926,1.983/2.965
,2.048/2.990,2.114/2.961,2.180/3.122,2.246/3.018,2.311/3.033,2.377/3.114,2.443/3.065,2.509/3.084,2.574/3.175,2.640/3.035
,2.706/3.110,2.771/3.130,2.837/3.156,2.903/3.261,2.969/3.263,3.034/3.119,3.100/3.407,3.166/3.141,3.232/3.245,3.297/3.335
,3.363/3.322,3.429/3.246,3.495/3.262,3.560/3.378,3.626/3.377,3.692/3.301,3.758/3.350,3.823/3.464,3.889/3.425,3.955/3.309
,4.021/3.347,4.086/3.389,4.152/3.410,4.218/3.413,4.284/3.398,4.349/3.405,4.415/3.570,4.481/3.611,4.546/3.461,4.612/3.511
,4.678/3.454,4.744/3.431,4.809/3.524,4.875/3.412,4.941/3.493,5.007/3.560,5.072/3.482,5.138/3.414,5.204/3.526,5.270/3.402
,5.335/3.476,5.401/3.551,5.467/3.579,5.533/3.391,5.598/3.469,5.664/3.527,5.730/3.525,5.796/3.433,5.861/3.530,5.927/3.592
,5.993/3.507,6.058/3.574,6.124/3.485,6.190/3.572,6.256/3.545,6.321/3.523,6.387/3.597,6.453/3.612,6.519/3.524,6.584/3.592
,6.650/3.497,6.716/3.555,6.782/3.596,6.847/3.550,6.913/3.610,6.979/3.532,7.045/3.468,7.110/3.563,7.176/3.525,7.242/3.516
,7.308/3.668,7.373/3.666,7.439/3.579,7.505/3.555,7.571/3.563,7.636/3.599,7.702/3.623,7.768/3.601,7.833/3.675,7.899/3.603
,7.965/2.762}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.80691cm,y=5.06764cm,rotate=0]{Panslow}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.629/5.083,2.686/5.083}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{1.50pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.157/5.083}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.80691cm,y=4.61421cm,rotate=0]{Jets}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.629/4.643,2.686/4.643}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-1.50pt}{-1.50pt}}{\pgfpoint{3.00pt}{3.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.157/4.643}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.80691cm,y=4.16079cm,rotate=0]{Spincalendar}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.629/4.202,2.686/4.202}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.41709cm}{3.91991cm}}{\pgfpoint{3.20079cm}{1.44529cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathmoveto{\pgfpoint{1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-0.00pt}{-2.00pt}}\pgfpathclose\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.157/4.202}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  \makeatletter\ifpgf@draftmode\makeatother\pgftext[x=4.49802cm,y=3.00338cm]{\Huge{DRAFT}}\fi
\end{pgfpicture}


==> images/mf2_support_frames_3_vids.pgf <==
% This file has been created by Matfig2PGF v0.3.9
\begin{pgfpicture}
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{1.26734cm}{1.03553cm}}{\pgfpoint{6.87986cm}{4.56853cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % Grid
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfsetdash{{\pgflinewidth}{0.5mm}}{0pt}
    \foreach \x in {2.55732,4.27728,5.99725,7.71721}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.03553cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.60406cm}}
    }
    \foreach \y in {2.34083,3.64612,4.95141}
    {
      \pgfpathmoveto{\pgfpoint{1.26734cm}{\y cm}}\pgfpathlineto{\pgfpoint{8.1472cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \x in {2.55732,4.27728,5.99725,7.71721}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.03553cm}}\pgfpathlineto{\pgfpoint{\x cm}{1.08122cm}}
      \pgfpathmoveto{\pgfpoint{\x cm}{5.60406cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.55837cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \y in {2.34083,3.64612,4.95141}
    {
      \pgfpathmoveto{\pgfpoint{1.26734cm}{\y cm}}\pgfpathlineto{\pgfpoint{1.33614cm}{\y cm}}
      \pgfpathmoveto{\pgfpoint{8.1472cm}{\y cm}}\pgfpathlineto{\pgfpoint{8.07841cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{1.26734cm}{1.03553cm}}{\pgfpoint{6.87986cm}{4.56853cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=2.55732cm,y=0.935533cm,top]{$2$}
    \pgftext[x=4.27728cm,y=0.935533cm,top]{$4$}
    \pgftext[x=5.99725cm,y=0.935533cm,top]{$6$}
    \pgftext[x=7.71721cm,y=0.935533cm,top]{$8$}
  \end{pgfscope}
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=1.16734cm,y=1.03553cm,right]{$0$}
    \pgftext[x=1.16734cm,y=2.34083cm,right]{$0.5$}
    \pgftext[x=1.16734cm,y=3.64612cm,right]{$1$}
    \pgftext[x=1.16734cm,y=4.95141cm,right]{$1.5$}
  \end{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[top,x=4.69318cm,y=0.401015cm,rotate=0]{Number of support frames}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[bottom,x=0.491949cm,y=3.27749cm,rotate=90]{Average PSNR gain [dB]}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.26734cm}{1.03553cm}}{\pgfpoint{6.87986cm}{4.56853cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.773,2.557/2.236,3.417/2.565,4.277/2.900,5.137/3.172,5.997/3.426,6.857/3.616,7.717/3.802}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{2.00pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.773,2.557/2.236,3.417/2.565,4.277/2.900,5.137/3.172,5.997/3.426,6.857/3.616,7.717/3.802}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.26734cm}{1.03553cm}}{\pgfpoint{6.87986cm}{4.56853cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.908,2.557/2.363,3.417/2.664,4.277/2.843,5.137/2.964,5.997/3.045,6.857/3.076,7.717/3.087}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-2.00pt}{-2.00pt}}{\pgfpoint{4.00pt}{4.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.908,2.557/2.363,3.417/2.664,4.277/2.843,5.137/2.964,5.997/3.045,6.857/3.076,7.717/3.087}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.26734cm}{1.03553cm}}{\pgfpoint{6.87986cm}{4.56853cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.870,2.557/2.409,3.417/2.833,4.277/3.164,5.137/3.511,5.997/3.771,6.857/3.987,7.717/4.147}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathmoveto{\pgfpoint{1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-0.00pt}{-2.00pt}}\pgfpathclose\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {1.697/1.870,2.557/2.409,3.417/2.833,4.277/3.164,5.137/3.511,5.997/3.771,6.857/3.987,7.717/4.147}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.83582cm,y=5.12407cm,rotate=0]{Panslow}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.657/5.140,2.714/5.140}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{2.00pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.186/5.140}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.83582cm,y=4.61423cm,rotate=0]{Jets}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.657/4.643,2.714/4.643}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-2.00pt}{-2.00pt}}{\pgfpoint{4.00pt}{4.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.186/4.643}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=2.83582cm,y=4.10439cm,rotate=0]{Spincalendar}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {1.657/4.146,2.714/4.146}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.44529cm}{3.83531cm}}{\pgfpoint{3.6238cm}{1.61449cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.498,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathmoveto{\pgfpoint{1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-1.73pt}{1.00pt}}\pgfpathlineto{\pgfpoint{-0.00pt}{-2.00pt}}\pgfpathclose\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.186/4.146}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  \makeatletter\ifpgf@draftmode\makeatother\pgftext[x=4.52622cm,y=3.04568cm]{\Huge{DRAFT}}\fi
\end{pgfpicture}

